COOD: Combined out-of-distribution detection using multiple measures for anomaly & novel class detection in large-scale hierarchical classification

High-performing out-of-distribution (OOD) detection, both anomaly and novel class, is an important prerequisite for the practical use of classification models. In this paper, we focus on the species recognition task in images concerned with large databases, a large number of fine-grained hierarchical classes, severe class imbalance, and varying image quality. We propose a framework for combining individual OOD measures into one combined OOD (COOD) measure using a supervised model. The individual measures are several existing state-of-the-art measures and several novel OOD measures developed with novel class detection and hierarchical class structure in mind. COOD was extensively evaluated on three large-scale (500k+ images) biodiversity datasets in the context of anomaly and novel class detection. We show that COOD outperforms individual, including state-of-the-art, OOD measures by a large margin in terms of TPR@1% FPR in the majority of experiments, e.g., improving detecting ImageNet images (OOD) from 54.3% to 85.4% for the iNaturalist 2018 dataset. SHAP (feature contribution) analysis shows that different individual OOD measures are essential for various tasks, indicating that multiple OOD measures and combinations are needed to generalize. Additionally, we show that explicitly considering ID images that are incorrectly classified for the original (species) recognition task is important for constructing high-performing OOD detection methods and for practical applicability. The framework can easily be extended or adapted to other tasks and media modalities.

==> chordata_adb_k30/combination_results.csv <==
combination,auc,perc_ood_detected,nice_name
"('feature-sum',)",0.531,0.002,feature-sum
"('fre',)",0.575,0.012,fre
"('feature-magnitude',)",0.563,0.029,feature-magnitude
"('feature-entropy',)",0.676,0.057,feature-entropy
"('avg_d_nn',)",0.506,0.081,avg_d_nn
"('fre_class',)",0.79,0.151,fre_class
"('ldof',)",0.849,0.158,ldof
"('distance-k',)",0.869,0.162,distance-k
"('distance-avg',)",0.866,0.188,distance-avg
"('distance-1',)",0.852,0.218,distance-1
"('knn_max_prob',)",0.931,0.309,knn_max_prob
"('knn_linear_td',)",0.876,0.323,knn_linear_td
"('avg_true_prob',)",0.901,0.324,avg_true_prob
"('true_entropy',)",0.938,0.49,true_entropy
"('max_prob',)",0.959,0.513,max_prob
"('enwedi_1',)",0.945,0.535,enwedi_1
"('enwedi_avg',)",0.946,0.537,enwedi_avg
"('knn_linear_combined_max_prob',)",0.967,0.578,knn_linear_combined_max_prob
"('prob_platt',)",0.966,0.631,prob_platt


==> chordata_adb_k30/log.txt <==
Index(['uid', 'distance-1', 'distance-k', 'fre', 'feature-magnitude',
       'feature-sum', 'feature-entropy', 'avg_true_prob', 'ldof',
       'true_entropy', 'distance-avg', 'enwedi_avg', 'enwedi_1', 'avg_d_nn',
       'knn_max_prob', 'knn_linear_combined_max_prob', 'knn_linear_td',
       'max_prob', 'prob_platt', 'fre_class', 'out_name'],
      dtype='object')
122396
(122396, 19)
['chordata_not_adb' 'id-correct' 'id-incorrect' 'id-incorrect-high'
 'imnet_medium' 'other_submodels']
0.7815767973856209
0.7815767973856209
['chordata_not_adb' 'id-correct' 'id-incorrect' 'id-incorrect-high'
 'imnet_medium' 'other_submodels']
tpr 0.9330044144378083
auroc 0.9964515689638689
thr 0.72
1774
% incorrect rejected 0.2068771138669673
[0.96346426 0.74206229] sdfsdf
ood_acc 0.935994597433781
6
feature-magnitude not found in nice_names
feature-magnitude not found in nice_names
feature-magnitude not found in nice_names
feature-magnitude not found in nice_names
feature-magnitude not found in nice_names
feature-magnitude not found in nice_names
feature-magnitude not found in nice_names
['chordata_not_adb', 'id-correct', 'id-incorrect', 'id-incorrect-high', 'imnet_medium', 'other_submodels']
ID detected 0.0 0.9644041961803999
ID detected 0.05 0.9695149287187304
ID detected 0.1 0.9734600555904241
ID detected 0.15000000000000002 0.9770465345646911
ID detected 0.2 0.9793777458979647
ID detected 0.25 0.9818882811799515
ID detected 0.30000000000000004 0.9849367883080785
ID detected 0.35000000000000003 0.9879852954362055
ID detected 0.4 0.9898681968976957
ID detected 0.45 0.992289070205326
chordata_not_adb: 51.30% detected
id-correct: 0.77% detected
id-incorrect: 26.65% detected
id-incorrect-high: 10.52% detected
imnet_medium: 88.64% detected
other_submodels: 85.63% detected
chordata_not_adb: recall=0.00%, precision=0.00%, fscore=0.00%, support=230
id-correct: recall=99.23%, precision=78.56%, fscore=87.69%, support=11153
id-incorrect: recall=3.12%, precision=65.00%, fscore=5.96%, support=833
id-incorrect-high: recall=0.64%, precision=50.00%, fscore=1.26%, support=941
imnet_medium: recall=65.49%, precision=72.85%, fscore=68.97%, support=5706
other_submodels: recall=64.82%, precision=69.87%, fscore=67.25%, support=5617
Index(['classifier_def', 'exclude_incorrect', 'gt_def', 'multiclass_score',
       'auroc', 'tpr_99', 'perc_incorrect_rejected'],
      dtype='object')
Index(['classifier_def', 'exclude_incorrect', 'gt_def', 'multiclass_score',
       'auroc', 'tpr_99', 'perc_incorrect_rejected'],
      dtype='object')


==> inat__k30/combination_results.csv <==
combination,auc,perc_ood_detected,nice_name
"('fre_class',)",0.5,0.0,fre_class
"('knn_linear_td',)",0.646,0.0,knn_linear_td
"('fre',)",0.544,0.01,fre
"('knn_max_prob',)",0.671,0.013,knn_max_prob
"('feature-magnitude',)",0.777,0.066,feature-magnitude
"('feature-sum',)",0.693,0.077,feature-sum
"('feature-entropy',)",0.712,0.088,feature-entropy
"('knn_linear_combined_max_prob',)",0.876,0.237,knn_linear_combined_max_prob
"('distance-1',)",0.868,0.271,distance-1
"('max_prob',)",0.915,0.432,max_prob
"('prob_platt',)",0.924,0.48,prob_platt
"('distance-avg',)",0.887,0.525,distance-avg
"('avg_d_nn',)",0.871,0.578,avg_d_nn
"('true_entropy',)",0.891,0.599,true_entropy
"('avg_true_prob',)",0.907,0.636,avg_true_prob
"('distance-k',)",0.884,0.646,distance-k
"('enwedi_1',)",0.9,0.649,enwedi_1
"('ldof',)",0.889,0.67,ldof
"('enwedi_avg',)",0.896,0.734,enwedi_avg


==> inat__k30/rejected_table.csv <==
Dataset,Number of images,% OOD detected - combined score,% OOD detected - max prob
ID-correct,2928,1.0,1.0
ID-incorrect-high: >80% & TD>4,193,0.0,0.0
ID-incorrect: <80% | TD<=4,1787,9.7,12.2
OOD-ImageNet \ Organism,5738,99.4,54.3

